A Game-Theoretic Approach for AI-based Botnet Attack Defence

The new generation of botnets leverages Artificial Intelligent (AI) techniques to conceal the identity of botmasters and the attack intention to avoid detection. Unfortunately, there has not been an existing assessment tool capable of evaluating the effectiveness of existing defense strategies against this kind of AI-based botnet attack. In this paper, we propose a sequential game theory model that is capable to analyse the details of the potential strategies botnet attackers and defenders could use to reach Nash Equilibrium (NE). The utility function is computed under the assumption when the attacker launches the maximum number of DDoS attacks with the minimum attack cost while the defender utilises the maximum number of defense strategies with the minimum defense cost. We conduct a numerical analysis based on a various number of defense strategies involved on different (simulated) cloud-band sizes in relation to different attack success rate values. Our experimental results confirm that the success of defense highly depends on the number of defense strategies used according to careful evaluation of attack rates.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Uk-10-50-pk-0.1.txt <==
x y z
10 20 26.804946455000007
10 25 37.49954392
10 30 35.0
10 35 32.5
10 40 30.0
10 45 27.5
10 50 25.0
10 55 22.5
10 60 20.0
10 65 17.5
10 70 15.0





15 20 17.452150945953203
15 25 37.48446847311985
15 30 34.9999999829832
15 35 32.5
15 40 30.0
15 45 27.5
15 50 25.0
15 55 22.5
15 60 20.0
15 65 17.5
15 70 15.0





20 20 9.58734990625841
20 25 37.380695529551694
20 30 34.99999709254101
20 35 32.49999999999958
20 40 30.0
20 45 27.5
20 50 25.0
20 55 22.5
20 60 20.0
20 65 17.5
20 70 15.0





25 20 3.560295323068317
25 25 37.02618196542467
25 30 34.999925803504865
25 35 32.499999999755225
25 40 29.999999999999993
25 45 27.5
25 50 25.0
25 55 22.5
25 60 20.0
25 65 17.5
25 70 15.0





30 20 -0.8152490403698067
30 25 36.20866056690451
30 30 34.99923577541069
30 35 32.49999998346667
30 40 29.999999999999986
30 45 27.499999999999993
30 50 25.0
30 55 22.5
30 60 20.0
30 65 17.5
30 70 15.0





35 20 -3.8811754322387317
35 25 34.74085750601925
35 30 34.99542543322873
35 35 32.49999961750633
35 40 29.999999999998003
35 45 27.499999999999993
35 50 24.999999999999993
35 55 22.5
35 60 20.0
35 65 17.5
35 70 15.0





40 20 -5.976315199276135
40 25 32.52417880172245
40 30 34.98095828666319
40 35 32.499995428400936
40 40 29.999999999906883
40 45 27.499999999999993
40 50 24.999999999999993
40 55 22.499999999999993
40 60 20.0
40 65 17.5
40 70 15.0





45 20 -7.381610929573683
45 25 29.57463073008222
45 30 34.938925954233234
45 35 32.499965228065854
45 40 29.99999999795024
45 45 27.499999999999986
45 50 24.999999999999993
45 55 22.499999999999993
45 60 19.999999999999993
45 65 17.5
45 70 15.0





50 20 -8.310707015378405
50 25 26.011342090181152
50 30 34.83900394320451
50 35 32.4998098628583
50 40 29.99999997319174
50 45 27.499999999999474
50 50 24.999999999999993
50 55 22.499999999999993
50 60 19.999999999999993
50 65 17.499999999999993
50 70 15.0



==> Uk-10-50-pk-0.15.txt <==
x y z
10 20 17.214991188276365
10 25 37.49327100251953
10 30 35.0
10 35 32.5
10 40 30.0
10 45 27.5
10 50 25.0
10 55 22.5
10 60 20.0
10 65 17.5
10 70 15.0





15 20 5.9292987772870855
15 25 37.319720707736465
15 30 34.99999811156476
15 35 32.5
15 40 30.0
15 45 27.5
15 50 25.0
15 55 22.5
15 60 20.0
15 65 17.5
15 70 15.0





20 20 -1.222106195565873
20 25 36.403244957157746
20 30 34.99975084313571
20 35 32.49999999964477
20 40 30.0
20 45 27.5
20 50 25.0
20 55 22.5
20 60 20.0
20 65 17.5
20 70 15.0





25 20 -5.346474981167277
25 25 34.023571884612196
25 30 34.99507665420094
25 35 32.49999984264392
25 40 29.999999999999943
25 45 27.5
25 50 25.0
25 55 22.5
25 60 20.0
25 65 17.5
25 70 15.0





30 20 -7.598555068698603
30 25 29.870951961859966
30 30 34.96061339641707
30 35 32.499991845721716
30 40 29.999999999936477
30 45 27.499999999999993
30 50 25.0
30 55 22.5
30 60 20.0
30 65 17.5
30 70 15.0





35 20 -8.785092218778088
35 25 24.242051172059355
35 30 34.81624840562486
35 35 32.49985503977155
35 40 29.999999992592876
35 45 27.499999999999986
35 50 24.999999999999993
35 55 22.5
35 60 20.0
35 65 17.5
35 70 15.0





40 20 -9.394660966955511
40 25 17.83282503819511
40 30 34.40153910637339
40 35 32.498666306371405
40 40 29.999999736614775
40 45 27.499999999995502
40 50 24.999999999999993
40 55 22.499999999999993
40 60 20.0
40 65 17.5
40 70 15.0





45 20 -9.701999956106068
45 25 11.408361073861734
45 30 33.49149974691229
45 35 32.492176088310366
45 40 29.999995564785344
45 45 27.49999999970546
45 50 24.999999999999993
45 55 22.499999999999993
45 60 19.999999999999993
45 65 17.5
45 70 15.0





50 20 -9.85472735635288
50 25 5.564969315058292
50 30 31.85939659339622
50 35 32.46693243013847
50 40 29.999955576598424
50 45 27.499999991473665
50 50 24.999999999999766
50 55 22.499999999999993
50 60 19.999999999999993
50 65 17.499999999999993
50 70 15.0



==> Uk-10-50-pk-0.2.txt <==
x y z
10 20 8.790481919999998
10 25 37.45678208
10 30 35.0
10 35 32.5
10 40 30.0
10 45 27.5
10 50 25.0
10 55 22.5
10 60 20.0
10 65 17.5
10 70 15.0





15 20 -1.6437116289023912
15 25 36.5970596507648
15 30 34.9999494373376
15 35 32.5
15 40 30.0
15 45 27.5
15 50 25.0
15 55 22.5
15 60 20.0
15 65 17.5
15 70 15.0





20 20 -6.541235486179458
20 25 33.16537432162999
20 30 34.99491356174215
20 35 32.499999960111644
20 40 30.0
20 45 27.5
20 50 25.0
20 55 22.5
20 60 20.0
20 65 17.5
20 70 15.0





25 20 -8.630513719967801
25 25 26.501766527603372
25 30 34.92299742541667
25 35 32.499986655220326
25 40 29.999999999974484
25 45 27.5
25 50 25.0
25 55 22.5
25 60 20.0
25 65 17.5
25 70 15.0





30 20 -9.473875483303711
30 25 17.848495986287027
30 30 34.52534389126388
30 35 32.49947639725989
30 40 29.999999977477344
30 45 27.499999999999986
30 50 25.0
30 55 22.5
30 60 20.0
30 65 17.5
30 70 15.0





35 20 -9.802246506364396
35 25 9.142083714640265
35 30 33.28212996522536
35 35 32.49293157295189
35 40 29.99999802366618
35 45 27.499999999971493
35 50 24.999999999999993
35 55 22.5
35 60 20.0
35 65 17.5
35 70 15.0





40 20 -9.92689246023183
40 25 1.7945684915653537
40 30 30.624738203899703
40 35 32.4504490490007
40 40 29.999947024849327
40 45 27.49999999498661
40 50 24.99999999999997
40 55 22.499999999999993
40 60 20.0
40 65 17.5
40 70 15.0





45 20 -9.973321862433398
45 25 -3.6591493462046163
45 30 26.2940261164606
45 35 32.277651211598766
45 40 29.99932621496246
45 45 27.49999975359853
45 50 24.99999999999045
45 55 22.499999999999993
45 60 19.999999999999993
45 65 17.5
45 70 15.0





50 20 -9.990366078074235
50 25 -7.330088627351674
50 30 20.533380249408566
50 35 31.77791713413712
50 40 29.994891285822796
50 45 27.499994639651767
50 50 24.99999999919293
50 55 22.499999999999986
50 60 19.999999999999993
50 65 17.499999999999993
50 70 15.0


